Observation of s-channel production of single top quarks at the Tevatron

We report the first observation of single-top-quark production in the s channel through the combination of the CDF and D0 measurements of the cross section in proton-antiproton collisions at a center-of-mass energy of 1.96 TeV. The data correspond to total integrated luminosities of up to 9.7 fb-1 per experiment. The measured cross section is $\sigma_s = 1.29^{+0.26}_{-0.24}$ pb. The probability of observing a statistical fluctuation of the background to a cross section of the observed size or larger is $1.8 \times 10^{-10}$, corresponding to a significance of 6.3 standard deviations for the presence of an s-channel contribution to the production of single-top quarks.

==> author.txt <==
CDF Collaboration: T. Aaltonen, S. Amerio, D. Amidei, A. Anastassov, A. Annovi, J. Antos, G. Apollinari, J.A. Appel, T. Arisawa, A. Artikov, J. Asaadi, W. Ashmanskas, B. Auerbach, A. Aurisano, F. Azfar, W. Badgett, T. Bae, A. Barbaro-Galtieri, V.E. Barnes, B.A. Barnett, P. Barria, P. Bartos, M. Bauce, F. Bedeschi, S. Behari, G. Bellettini, J. Bellinger, D. Benjamin, A. Beretvas, A. Bhatti, K.R. Bland, B. Blumenfeld, A. Bocci, A. Bodek, D. Bortoletto, J. Boudreau, A. Boveia, L. Brigliadori, C. Bromberg, E. Brucken, J. Budagov, H.S. Budd, K. Burkett, G. Busetto, P. Bussey, P. Butti, A. Buzatu, A. Calamba, S. Camarda, M. Campanelli, F. Canelli, B. Carls, D. Carlsmith, R. Carosi, S. Carrillo, B. Casal, M. Casarsa, A. Castro, P. Catastini, D. Cauz, V. Cavaliere, M. Cavalli-Sforza, A. Cerri, L. Cerrito, Y.C. Chen, M. Chertok, G. Chiarelli, G. Chlachidze, K. Cho, D. Chokheli, A. Clark, C. Clarke, M.E. Convery, J. Conway, M. Corbo, M. Cordelli, C.A. Cox, D.J. Cox, M. Cremonesi, D. Cruz, J. Cuevas, R. Culbertson, N. d'Ascenzo, M. Datta, P. de Barbaro, L. Demortier, M. Deninno, M. D'Errico, F. Devoto, A. Di Canto, B. Di Ruzza, J.R. Dittmann, S. Donati, M. D'Onofrio, M. Dorigo, A. Driutti, K. Ebina, R. Edgar, A. Elagin, R. Erbacher, S. Errede, B. Esham, S. Farrington, J.P. Fernández Ramos, R. Field, G. Flanagan, R. Forrest, M. Franklin, J.C. Freeman, H. Frisch, Y. Funakoshi, C. Galloni, A.F. Garfinkel, P. Garosi, H. Gerberich, E. Gerchtein, S. Giagu, V. Giakoumopoulou, K. Gibson, C.M. Ginsburg, N. Giokaris, P. Giromini, G. Giurgiu, V. Glagolev, D. Glenzinski, M. Gold, D. Goldin, A. Golossanov, G. Gomez, G. Gomez-Ceballos, M. Goncharov, O. González López, I. Gorelov, A.T. Goshaw, K. Goulianos, E. Gramellini, S. Grinstein, C. Grosso-Pilcher, R.C. Group, J. Guimaraes da Costa, S.R. Hahn, J.Y. Han, F. Happacher, K. Hara, M. Hare, R.F. Harr, T. Harrington-Taber, K. Hatakeyama, C. Hays, J. Heinrich, M. Herndon, A. Hocker, Z. Hong, W. Hopkins, S. Hou, R.E. Hughes, U. Husemann, M. Hussein, J. Huston, G. Introzzi, M. Iori, A. Ivanov, E. James, D. Jang, B. Jayatilaka, E.J. Jeon, S. Jindariani, M. Jones, K.K. Joo, S.Y. Jun, T.R. Junk, M. Kambeitz, T. Kamon, P.E. Karchin, A. Kasmi, Y. Kato, W. Ketchum, J. Keung, B. Kilminster, D.H. Kim, H.S. Kim, J.E. Kim, M.J. Kim, S.H. Kim, S.B. Kim, Y.J. Kim, Y.K. Kim, N. Kimura, M. Kirby, K. Knoepfel, K. Kondo, D.J. Kong, J. Konigsberg, A.V. Kotwal, M. Kreps, J. Kroll, M. Kruse, T. Kuhr, M. Kurata, A.T. Laasanen, S. Lammel, M. Lancaster, K. Lannon, G. Latino, H.S. Lee, J.S. Lee, S. Leo, S. Leone, J.D. Lewis, A. Limosani, E. Lipeles, A. Lister, H. Liu, Q. Liu, T. Liu, S. Lockwitz, A. Loginov, D. Lucchesi, A. Lucà, J. Lueck, P. Lujan, P. Lukens, G. Lungu, J. Lys, R. Lysak, R. Madrak, P. Maestro, S. Malik, G. Manca, A. Manousakis-Katsikakis, L. Marchese, F. Margaroli, P. Marino, M. Martínez, K. Matera, M.E. Mattson, A. Mazzacane, P. Mazzanti, R. McNulty, A. Mehta, P. Mehtala, C. Mesropian, T. Miao, D. Mietlicki, A. Mitra, H. Miyake, S. Moed, N. Moggi, C.S. Moon, R. Moore, M.J. Morello, A. Mukherjee, Th. Muller, P. Murat, M. Mussini, J. Nachtman, Y. Nagai, J. Naganoma, I. Nakano, A. Napier, J. Nett, C. Neu, T. Nigmanov, L. Nodulman, S.Y. Noh, O. Norniella, L. Oakes, S.H. Oh, Y.D. Oh, I. Oksuzian, T. Okusawa, R. Orava, L. Ortolan, C. Pagliarone, E. Palencia, P. Palni, V. Papadimitriou, W. Parker, G. Pauletta, M. Paulini, C. Paus, T.J. Phillips, G. Piacentino, E. Pianori, J. Pilot, K. Pitts, C. Plager, L. Pondrom, S. Poprocki, K. Potamianos, A. Pranko, F. Prokoshin, F. Ptohos, G. Punzi, N. Ranjan, I. Redondo Fernández, P. Renton, M. Rescigno, F. Rimondi, L. Ristori, A. Robson, T. Rodriguez, S. Rolli, M. Ronzani, R. Roser, J.L. Rosner, F. Ruffini, A. Ruiz, J. Russ, V. Rusu, W.K. Sakumoto, Y. Sakurai, L. Santi, K. Sato, V. Saveliev, A. Savoy-Navarro, P. Schlabach, E.E. Schmidt, T. Schwarz, L. Scodellaro, F. Scuri, S. Seidel, Y. Seiya, A. Semenov, F. Sforza, S.Z. Shalhout, T. Shears, P.F. Shepard, M. Shimojima, M. Shochet, I. Shreyber-Tecker, A. Simonenko, K. Sliwa, J.R. Smith, F.D. Snider, H. Song, V. Sorin, R. St. Denis, M. Stancari, D. Stentz, J. Strologas, Y. Sudo, A. Sukhanov, I. Suslov, K. Takemasa, Y. Takeuchi, J. Tang, M. Tecchio, P.K. Teng, J. Thom, E. Thomson, V. Thukral, D. Toback, S. Tokar, K. Tollefson, T. Tomura, D. Tonelli, S. Torre, D. Torretta, P. Totaro, M. Trovato, F. Ukegawa, S. Uozumi, F. Vázquez, G. Velev, C. Vellidis, C. Vernieri, M. Vidal, R. Vilar, J. Vizán, M. Vogel, G. Volpi, P. Wagner, R. Wallny, S.M. Wang, D. Waters, W.C. Wester III, D. Whiteson, A.B. Wicklund, S. Wilbur, H.H. Williams, J.S. Wilson, P. Wilson, B.L. Winer, P. Wittich, S. Wolbers, H. Wolfe, T. Wright, X. Wu, Z. Wu, K. Yamamoto, D. Yamato, T. Yang, U.K. Yang, Y.C. Yang, W.-M. Yao, G.P. Yeh, K. Yi, J. Yoh, K. Yorita, T. Yoshida, G.B. Yu, I. Yu, A.M. Zanetti, Y. Zeng, C. Zhou, S. Zucchelli, D0 Collaboration: V.M. Abazov, B. Abbott, B.S. Acharya, M. Adams, T. Adams, J.P. Agnew, G.D. Alexeev, G. Alkhazov, A. Alton, A. Askew, S. Atkins, K. Augsten, C. Avila, F. Badaud, L. Bagby, B. Baldin, D.V. Bandurin, S. Banerjee, E. Barberis, P. Baringer, J.F. Bartlett, U. Bassler, V. Bazterra, A. Bean, M. Begalli, L. Bellantoni, S.B. Beri, G. Bernardi, R. Bernhard, I. Bertram, M. Besançon, R. Beuselinck, P.C. Bhat, S. Bhatia, V. Bhatnagar, G. Blazey, S. Blessing, K. Bloom, A. Boehnlein, D. Boline, E.E. Boos, G. Borissov, M. Borysova, A. Brandt, O. Brandt, R. Brock, A. Bross, D. Brown, X.B. Bu, M. Buehler, V. Buescher, V. Bunichev, S. Burdin, C.P. Buszello, E. Camacho-Pérez, B.C.K. Casey, H. Castilla-Valdez, S. Caughron, S. Chakrabarti, K.M. Chan, A. Chandra, E. Chapon, G. Chen, S.W. Cho, S. Choi, B. Choudhary, S. Cihangir, D. Claes, J. Clutter, M. Cooke, W.E. Cooper, M. Corcoran, F. Couderc, M.-C. Cousinou, D. Cutts, A. Das, G. Davies, S.J. de Jong, E. De La Cruz-Burelo, F. Déliot, R. Demina, D. Denisov, S.P. Denisov, S. Desai, C. Deterre, K. DeVaughan, H.T. Diehl, M. Diesburg, P.F. Ding, A. Dominguez, A. Dubey, L.V. Dudko, A. Duperrin, S. Dutt, M. Eads, D. Edmunds, J. Ellison, V.D. Elvira, Y. Enari, H. Evans, V.N. Evdokimov, L. Feng, T. Ferbel, F. Fiedler, F. Filthaut, W. Fisher, H.E. Fisk, M. Fortner, H. Fox, S. Fuess, P.H. Garbincius, A. Garcia-Bellido, J.A. García-González, V. Gavrilov, W. Geng, C.E. Gerber, Y. Gershtein, G. Ginther, G. Golovanov, P.D. Grannis, S. Greder, H. Greenlee, G. Grenier, Ph. Gris, J.-F. Grivaz, A. Grohsjean, S. Grünendahl, M.W. Grünewald, T. Guillemin, G. Gutierrez, P. Gutierrez, J. Haley, L. Han, K. Harder, A. Harel, J.M. Hauptman, J. Hays, T. Head, T. Hebbeker, D. Hedin, H. Hegab, A.P. Heinson, U. Heintz, C. Hensel, I. Heredia-De La Cruz, K. Herner, G. Hesketh, M.D. Hildreth, R. Hirosky, T. Hoang, J.D. Hobbs, B. Hoeneisen, J. Hogan, M. Hohlfeld, J.L. Holzbauer, I. Howley, Z. Hubacek, V. Hynek, I. Iashvili, Y. Ilchenko, R. Illingworth, A.S. Ito, S. Jabeen, M. Jaffré, A. Jayasinghe, M.S. Jeong, R. Jesik, P. Jiang, K. Johns, E. Johnson, M. Johnson, A. Jonckheere, P. Jonsson, J. Joshi, A.W. Jung, A. Juste, E. Kajfasz, D. Karmanov, I. Katsanos, R. Kehoe, S. Kermiche, N. Khalatyan, A. Khanov, A. Kharchilava, Y.N. Kharzheev, I. Kiselevich, J.M. Kohli, A.V. Kozelov, J. Kraus, A. Kumar, A. Kupco, T. Kurča, V.A. Kuzmin, S. Lammers, P. Lebrun, H.S. Lee, S.W. Lee, W.M. Lee, X. Lei, J. Lellouch, D. Li, H. Li, L. Li, Q.Z. Li, J.K. Lim, D. Lincoln, J. Linnemann, V.V. Lipaev, R. Lipton, H. Liu, Y. Liu, A. Lobodenko, M. Lokajicek, R. Lopes de Sa, R. Luna-Garcia, A.L. Lyon, A.K.A. Maciel, R. Madar, R. Magaña-Villalba, S. Malik, V.L. Malyshev, J. Mansour, J. Martínez-Ortega, R. McCarthy, C.L. McGivern, M.M. Meijer, A. Melnitchouk, D. Menezes, P.G. Mercadante, M. Merkin, A. Meyer, J. Meyer, F. Miconi, N.K. Mondal, M. Mulhearn, E. Nagy, M. Narain, R. Nayyar, H.A. Neal, J.P. Negret, P. Neustroev, H.T. Nguyen, T. Nunnemann, J. Orduna, N. Osman, J. Osta, A. Pal, N. Parashar, V. Parihar, S.K. Park, R. Partridge, N. Parua, A. Patwa, B. Penning, M. Perfilov, Y. Peters, K. Petridis, G. Petrillo, P. Pétroff, M.-A. Pleier, V.M. Podstavkov, A.V. Popov, M. Prewitt, D. Price, N. Prokopenko, J. Qian, A. Quadt, B. Quinn, P.N. Ratoff, I. Razumov, I. Ripp-Baudot, F. Rizatdinova, M. Rominsky, A. Ross, C. Royon, P. Rubinov, R. Ruchti, G. Sajot, A. Sánchez-Hernández, M.P. Sanders, A.S. Santos, G. Savage, L. Sawyer, T. Scanlon, R.D. Schamberger, Y. Scheglov, H. Schellman, C. Schwanenberger, R. Schwienhorst, J. Sekaric, H. Severini, E. Shabalina, V. Shary, S. Shaw, A.A. Shchukin, V. Simak, P. Skubic, P. Slattery, D. Smirnov, G.R. Snow, J. Snow, S. Snyder, S. Söldner-Rembold, L. Sonnenschein, K. Soustruznik, J. Stark, D.A. Stoyanova, M. Strauss, L. Suter, P. Svoisky, M. Titov, V.V. Tokmenin, Y.-T. Tsai, D. Tsybychev, B. Tuchming, C. Tully, L. Uvarov, S. Uvarov, S. Uzunyan, R. Van Kooten, W.M. van Leeuwen, N. Varelas, E.W. Varnes, I.A. Vasilyev, A.Y. Verkheev, L.S. Vertogradov, M. Verzocchi, M. Vesterinen, D. Vilanova, P. Vokac, H.D. Wahl, M.H.L.S. Wang, J. Warchol, G. Watts, M. Wayne, J. Weichert, L. Welty-Rieger, M.R.J. Williams, G.W. Wilson, M. Wobisch, D.R. Wood, T.R. Wyatt, Y. Xie, R. Yamada, S. Yang, T. Yasuda, Y.A. Yatsunenko, W. Ye, Z. Ye, H. Yin, K. Yip, S.W. Youn, J.M. Yu, J. Zennamo, T.G. Zhao, B. Zhou, J. Zhu, M. Zielinski, D. Zieminska, L. Zivkovic

